Analysis of Bidirectional Ballot Sequences and Random Walks Ending in their Maximum

Consider non-negative lattice paths ending at their maximum height, which will be called admissible paths. We show that the probability for a lattice path to be admissible is related to the Chebyshev polynomials of the first or second kind, depending on whether the lattice path is defined with a reflective barrier or not. Parameters like the number of admissible paths with given length or the expected height are analyzed asymptotically. Additionally, we use a bijection between admissible random walks and special binary sequences to prove a recent conjecture by Zhao on ballot sequences.

==> ballot_cmp.dat <==
n     exact                  asy
2     0.25000000000000000    0.20540277476785400
3     0.12500000000000000    0.11055122193999600
4     0.06250000000000000    0.07617581796556250
5     0.06250000000000000    0.05822937289266970
6     0.04687500000000000    0.04716378270770140
7     0.03906250000000000    0.03964645673338580
8     0.03515625000000000    0.03420236203768600
9     0.02929687500000000    0.03007603913796720
10    0.02734375000000000    0.02683988801022940
11    0.02392578125000000    0.02423349816476890
12    0.02221679687500000    0.02208912379825260
13    0.02026367187500000    0.02029379477201980
14    0.01873779296875000    0.01876862751787870
15    0.01751708984375000    0.01745686118909210
16    0.01625061035156250    0.01631660540713930
17    0.01538085937500000    0.01531626699193300
18    0.01437759399414060    0.01443156751270060
19    0.01368713378906250    0.01364354114958550
20    0.01290512084960940    0.01293715631172640
21    0.01232242584228520    0.01230034540170070
22    0.01170945167541500    0.01172330831228850
23    0.01120507717132570    0.01119800357408920
24    0.01071542501449580    0.01071777068877500
25    0.01027572154998780    0.01027704580556570
26    0.00987464189529419    0.00987114488347670
27    0.00949114561080933    0.00949609635831849
28    0.00915406271815300    0.00914851060913914
29    0.00881977379322052    0.00882547711437552
30    0.00852995738387108    0.00852448267771435
31    0.00823834585025907    0.00824334585304269
32    0.00798458722420037    0.00798016394371874
33    0.00772952474653721    0.00773326984978779
34    0.00750429637264460    0.00750119669215409
35    0.00728020345559344    0.00728264862601108
36    0.00707834902277682    0.00707647661582423
37    0.00688031726167537    0.00688165821484425
38    0.00669817705784226    0.00669728059746536
39    0.00652201273442188    0.00652252624980503
40    0.00635686528403312    0.00635666084495945
41    0.00619906484871535    0.00619902292341710
42    0.00604878264175568    0.00604901507264281
43    0.00590646559464858    0.00590609635772559
44    0.00576930871608283    0.00576977580083057
45    0.00564013091491233    0.00563960674372537
46    0.00551462596088470    0.00551518195692257
47    0.00539668946688465    0.00539612938256008
48    0.00528155926769713    0.00528210841723386
49    0.00517332826532702    0.00517280665653221
50    0.00506745074963710    0.00506793703571897
